$\lambda$-matchability in cubic graphs

A vertex $v$ of a 2-connected cubic graph $G$ is $\lambda$-matchable if $G$ has a spanning subgraph in which $v$ has degree three whereas every other vertex has degree one, and we let $\lambda(G)$ denote the number of such vertices. Clearly, $\lambda=0$ for bipartite graphs; ergo, we define $\lambda$-matchable pairs analogously, and we let $\rho(G)$ denote the number of such pairs. We improve the constant lower bounds on both $\lambda$ and $\rho$ established recently by Chen, Lu and Zhang [Discrete Math., 2025] using matching-theoretic parameters arising from the seminal work of Lov\'asz [J. Combin. Theory Ser. B, 1987], and we characterize all of the tight examples. We also solve the problem posed by Chen, Lu and Zhang: characterize 2-connected cubic graphs each of whose vertices is $\lambda$-matchable.

==> cubicc4.tikz <==
\begin{tikzpicture}[scale=1.65]

\node[vtx-white] (a1) at (0,0) {};
\node[vtx-white] (a2) at (1,1) {};
\node[vtx] (b1) at (1,0) {};
\node[vtx] (b2) at (0,1) {};

\draw (a1) -- (b1) -- (a2) -- (b2) -- (a1);
\draw (a2) to[out=-30,in=30] (b1);
\draw (b2) to[out=180+30,in=180-30] (a1);

\end{tikzpicture}

==> k33.tikz <==
\begin{tikzpicture}[scale=1.65]

\foreach \i in {1,2,3}{
	\node[vtx] (b\i) at (\i,1) {};
	\node[vtx-white] (a\i) at (\i,0) {};
}

\foreach \i in {1,2,3}
	\foreach \j in {1,2,3}
		\draw (a\i) -- (b\j);

\end{tikzpicture}

==> theta.tikz <==
\begin{tikzpicture}[scale=1.65]

\node[vtx-white] (v1) at (0,0) {};
\node[vtx] (v2) at (1,0) {};

\draw (v1) -- (v2);
\draw (v1) to[out=60,in=180-60] (v2);
\draw (v1) to[out=-60,in=180+60] (v2);

\end{tikzpicture}
